Inference from modelling the chemodynamical evolution of the Milky Way disc

In this thesis, the field star Initial Mass Function (IMF) and chemical evolution parameters for the Milky Way (MW) are derived using a forward modelling technique in combination with Bayesian statistics. Starting from a local MM disc model, observations of stellar samples in the Solar Neighbourhood are synthesised and compared to the corresponding volume-complete observational samples of Hipparcos stars. The resulting IMF, derived from observations in the range from 0.5 to 8Msun, is a two-slope broken power law with powers of -1.49 +- 0.08 and -3.02 +- 0.06 for the low-mass slope and the high-mass slope, respectively, with a break at 1.39 +- 0.05Msun. In order to constrain the IMF for stars more massive than 8Msun, a fast and flexible chemical enrichment code, Chempy, was developed, which is also able to reproduce spatial and stellar population selections of observational samples. The inferred high-mass slope for stellar masses above 6Msun is -2.28 +- 0.09, accounting for the systematic effects of different yield sets from the literature. This shows that constraints from chemical modelling, similarly to hydrodynamical simulations of the Galaxy, demand a Salpeter high-mass index. This is hard to recover from star count analysis given the rareness of high-mass stars.

==> gfx/chapter1/spiral_low.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spiral_low.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{800bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.617)%
    \put(0,0){\includegraphics[width=\unitlength]{spiral_low.pdf}}%
    \put(0.81775367,0.43528784){\color[rgb]{0.76470588,0.61176471,0.23529412}\rotatebox{45}{\makebox(0,0)[lb]{\smash{{\tiny viewing angle of
 figure\,
\ref{fig:bulge}}}}}}%
    \put(0.22758798,0.59740605){\color[rgb]{0.76470588,0.61176471,0.23529412}\makebox(0,0)[lb]{\smash{{\tiny $30^\circ$}}}}%
    \put(0.78177875,0.59740605){\color[rgb]{0.76470588,0.61176471,0.23529412}\makebox(0,0)[lb]{\smash{{\tiny $330^\circ$}}}}%
    \put(0.50135995,0.59740605){\color[rgb]{0.76470588,0.61176471,0.23529412}\makebox(0,0)[lb]{\smash{{\tiny $l=0^\circ$}}}}%
  \end{picture}%
\endgroup%


==> gfx/chapter2/distance_error_sampling.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'distance_error_sampling.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{366.551bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36304361)%
    \put(0,0){\includegraphics[width=\unitlength]{distance_error_sampling.pdf}}%
  \end{picture}%
\endgroup%


==> gfx/chapter2/hrd.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hrd.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{353.565bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54100256)%
    \put(0,0){\includegraphics[width=\unitlength]{hrd.pdf}}%
    \put(0.55014814,0.1567418){\color[rgb]{0,0,0}\rotatebox{-27.33457091}{\makebox(0,0)[lb]{\smash{ZAMS}}}}%
    \put(0.12391514,0.36238255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8\,\text{M}_\odot$}}}%
    \put(0.21061225,0.31573756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5\,\text{M}_\odot$}}}%
    \put(0.32332035,0.24767969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3\,\text{M}_\odot$}}}%
    \put(0.44074037,0.19319781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2\,\text{M}_\odot$}}}%
    \put(0.63878298,0.10310764){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1\,\text{M}_\odot$}}}%
    \put(0.75118367,0.51756718){\color[rgb]{0.6,0.6,0.6}\makebox(0,0)[lb]{\smash{Hayashi limit}}}%
    \put(0.83732949,0.36265245){\color[rgb]{0.52941176,0.87058824,0.80392157}\rotatebox{45.29172846}{\makebox(0,0)[lb]{\smash{{\tiny RGB}}}}}%
    \put(0.86817261,0.42071269){\color[rgb]{0.52941176,0.87058824,0.80392157}\rotatebox{44.57238044}{\makebox(0,0)[lb]{\smash{{\tiny AGB}}}}}%
    \put(0.37095574,0.3493923){\color[rgb]{0,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$0.1$\,Gyr}}}%
    \put(0.51698883,0.27879808){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$0.3$\,Gyr}}}%
    \put(0.64070873,0.22116623){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$1$\,Gyr}}}%
    \put(0.77642531,0.14033069){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$9$\,Gyr}}}%
    \put(0.2549968,0.40448776){\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[lb]{\smash{$0.04$\,Gyr}}}%
    \put(0.52405361,0.35906587){\color[rgb]{0.52941176,0.87058824,0.80392157}\rotatebox{-1.82620708}{\makebox(0,0)[lb]{\smash{{\tiny subgiant branch}}}}}%
    \put(0.28710705,0.33929274){\color[rgb]{0.52941176,0.87058824,0.80392157}\rotatebox{18.59949471}{\makebox(0,0)[lb]{\smash{{\tiny MS}}}}}%
    \put(0.3021169,0.5220925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{colour \& spectral type}}}%
  \end{picture}%
\endgroup%


==> gfx/chapter2/montyhall1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'montyhall1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{299.525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18921626)%
    \put(0,0){\includegraphics[width=\unitlength]{montyhall1.pdf}}%
    \put(0.11219934,0.08951559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P(C_1)$}}}%
    \put(0.43442376,0.08951559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P(C_2)$}}}%
    \put(0.76199009,0.08951559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P(C_3)$}}}%
  \end{picture}%
\endgroup%


==> gfx/chapter2/parallax_distance.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parallax_distance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{368.599bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36813299)%
    \put(0,0){\includegraphics[width=\unitlength]{parallax_distance.pdf}}%
    \put(0.47722737,0.28521493){\color[rgb]{0.50196078,0.50196078,0.50196078}\transparent{0.48387098}\makebox(0,0)[lb]{\smash{$\tfrac{1}{\varpi-\sigma_\varpi}$}}}%
    \put(0.28725007,0.28521493){\color[rgb]{0.50196078,0.50196078,0.50196078}\transparent{0.48387098}\makebox(0,0)[lb]{\smash{$\tfrac{1}{\varpi+\sigma_\varpi}$}}}%
    \put(0.29538229,0.34999421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tfrac{1}{\varpi}=\text{mode}$}}}%
    \put(0.44860548,0.35006415){\color[rgb]{1,0,0}\transparent{0.3935484}\makebox(0,0)[lb]{\smash{mean}}}%
    \put(0.43108167,0.06123904){\color[rgb]{0,1,0}\transparent{0.39569893}\makebox(0,0)[lb]{\smash{median}}}%
  \end{picture}%
\endgroup%


==> gfx/chapter2/parallax_error_distance.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'parallax_error_distance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{347.608bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39009297)%
    \put(0,0){\includegraphics[width=\unitlength]{parallax_error_distance.pdf}}%
    \put(0.4482214,0.30216777){\color[rgb]{0.50196078,0.50196078,0.50196078}\transparent{0.48387098}\makebox(0,0)[lb]{\smash{$\tfrac{1}{\varpi-\sigma_\varpi}$}}}%
    \put(0.24677299,0.30216777){\color[rgb]{0.50196078,0.50196078,0.50196078}\transparent{0.48387098}\makebox(0,0)[lb]{\smash{$\tfrac{1}{\varpi+\sigma_\varpi}$}}}%
    \put(0.35665949,0.37085884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tfrac{1}{\varpi}$}}}%
  \end{picture}%
\endgroup%


==> journals.txt <==
\def\aj{AJ}%
          % Astronomical Journal
\def\actaa{Acta Astron.}%
          % Acta Astronomica
\def\araa{ARA\&A}%
          % Annual Review of Astron and Astrophys
\def\apj{ApJ}%
          % Astrophysical Journal
\def\apjl{ApJ}%
          % Astrophysical Journal, Letters
\def\apjs{ApJS}%
          % Astrophysical Journal, Supplement
\def\ao{Appl.~Opt.}%
          % Applied Optics
\def\apss{Ap\&SS}%
          % Astrophysics and Space Science
\def\aap{A\&A}%
          % Astronomy and Astrophysics
\def\aapr{A\&A~Rev.}%
          % Astronomy and Astrophysics Reviews
\def\aaps{A\&AS}%
          % Astronomy and Astrophysics, Supplement
\def\azh{AZh}%
          % Astronomicheskii Zhurnal
\def\baas{BAAS}%
          % Bulletin of the AAS
\def\bac{Bull. astr. Inst. Czechosl.}%
          % Bulletin of the Astronomical Institutes of Czechoslovakia 
\def\caa{Chinese Astron. Astrophys.}%
          % Chinese Astronomy and Astrophysics
\def\cjaa{Chinese J. Astron. Astrophys.}%
          % Chinese Journal of Astronomy and Astrophysics
\def\icarus{Icarus}%
          % Icarus
\def\jcap{J. Cosmology Astropart. Phys.}%
          % Journal of Cosmology and Astroparticle Physics
\def\jrasc{JRASC}%
          % Journal of the RAS of Canada
\def\mnras{MNRAS}%
          % Monthly Notices of the RAS
\def\memras{MmRAS}%
          % Memoirs of the RAS
\def\na{New A}%
          % New Astronomy
\def\nar{New A Rev.}%
          % New Astronomy Review
\def\pasa{PASA}%
          % Publications of the Astron. Soc. of Australia
\def\pra{Phys.~Rev.~A}%
          % Physical Review A: General Physics
\def\prb{Phys.~Rev.~B}%
          % Physical Review B: Solid State
\def\prc{Phys.~Rev.~C}%
          % Physical Review C
\def\prd{Phys.~Rev.~D}%
          % Physical Review D
\def\pre{Phys.~Rev.~E}%
          % Physical Review E
\def\prl{Phys.~Rev.~Lett.}%
          % Physical Review Letters
\def\pasp{PASP}%
          % Publications of the ASP
\def\pasj{PASJ}%
          % Publications of the ASJ
\def\qjras{QJRAS}%
          % Quarterly Journal of the RAS
\def\rmxaa{Rev. Mexicana Astron. Astrofis.}%
          % Revista Mexicana de Astronomia y Astrofisica
\def\skytel{S\&T}%
          % Sky and Telescope
\def\solphys{Sol.~Phys.}%
          % Solar Physics
\def\sovast{Soviet~Ast.}%
          % Soviet Astronomy
\def\ssr{Space~Sci.~Rev.}%
          % Space Science Reviews
\def\zap{ZAp}%
          % Zeitschrift fuer Astrophysik
\def\nat{Nature}%
          % Nature
\def\iaucirc{IAU~Circ.}%
          % IAU Cirulars
\def\aplett{Astrophys.~Lett.}%
          % Astrophysics Letters
\def\apspr{Astrophys.~Space~Phys.~Res.}%
          % Astrophysics Space Physics Research
\def\bain{Bull.~Astron.~Inst.~Netherlands}%
          % Bulletin Astronomical Institute of the Netherlands
\def\fcp{Fund.~Cosmic~Phys.}%
          % Fundamental Cosmic Physics
\def\gca{Geochim.~Cosmochim.~Acta}%
          % Geochimica Cosmochimica Acta
\def\grl{Geophys.~Res.~Lett.}%
          % Geophysics Research Letters
\def\jcp{J.~Chem.~Phys.}%
          % Journal of Chemical Physics
\def\jgr{J.~Geophys.~Res.}%
          % Journal of Geophysics Research
\def\jqsrt{J.~Quant.~Spec.~Radiat.~Transf.}%
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer
\def\memsai{Mem.~Soc.~Astron.~Italiana}%
          % Mem. Societa Astronomica Italiana
\def\nphysa{Nucl.~Phys.~A}%
          % Nuclear Physics A
\def\physrep{Phys.~Rep.}%
          % Physics Reports
\def\physscr{Phys.~Scr}%
          % Physica Scripta
\def\planss{Planet.~Space~Sci.}%
          % Planetary Space Science
\def\procspie{Proc.~SPIE}%
          % Proceedings of the SPIE


